DA-LMR: A Robust Lane Marking Representation for Data Association

While complete localization approaches are widely studied in the literature, their data association and data representation subprocesses usually go unnoticed. However, both are a key part of the final pose estimation. In this work, we present DA-LMR (Delta-Angle Lane Marking Representation), a robust data representation in the context of localization approaches. We propose a representation of lane markings that encodes how a curve changes in each point and includes this information in an additional dimension, thus providing a more detailed geometric structure description of the data. We also propose DC-SAC (Distance-Compatible Sample Consensus), a data association method. This is a heuristic version of RANSAC that dramatically reduces the hypothesis space by distance compatibility restrictions. We compare the presented methods with some state-of-the-art data representation and data association approaches in different noisy scenarios. The DA-LMR and DC-SAC produce the most promising combination among those compared, reaching 98.1% in precision and 99.7% in recall for noisy data with 0.5 m of standard deviation.

==> data/05_clipper_2dpr_f1.txt <==
0.1 98.4
0.2 93.7
0.3 90.2
0.4 83.4
0.5 78.8


==> data/05_clipper_2dpr_p.txt <==
0.1 97.6
0.2 92.3
0.3 90.0
0.4 85.4
0.5 84.1


==> data/05_clipper_2dpr_r.txt <==
0.1 99.2
0.2 95.1
0.3 90.4
0.4 81.5
0.5 74.2


==> data/05_clipper_dalmr_f1.txt <==
0.1 98.7
0.2 93.7
0.3 90.5
0.4 84.8
0.5 80.4


==> data/05_clipper_dalmr_p.txt <==
0.1 98.1
0.2 92.5
0.3 90.5
0.4 87.0
0.5 84.9


==> data/05_clipper_dalmr_r.txt <==
0.1 99.3
0.2 95.0
0.3 90.5
0.4 82.7
0.5 76.4


==> data/05_clipper_lsr_f1.txt <==
0.1 98.9
0.2 96.2
0.3 90.0
0.4 85.2
0.5 79.8


==> data/05_clipper_lsr_p.txt <==
0.1 98.3
0.2 94.4
0.3 93.6
0.4 90.2
0.5 89.3


==> data/05_clipper_lsr_r.txt <==
0.1 99.5
0.2 98.2
0.3 86.7
0.4 80.7
0.5 72.2


==> data/06_mc_2dpr_f1.txt <==
0.1 92.0
0.2 91.4
0.3 90.2
0.4 89.6
0.5 89.5


==> data/06_mc_2dpr_p.txt <==
0.1 99.3
0.2 98.2
0.3 95.7
0.4 94.6
0.5 94.0


==> data/06_mc_2dpr_r.txt <==
0.1 85.7
0.2 85.6
0.3 85.4
0.4 85.2
0.5 85.5


==> data/06_mc_dalmr_f1.txt <==
0.1 92.3
0.2 91.6
0.3 90.7
0.4 90.2
0.5 90.0


==> data/06_mc_dalmr_p.txt <==
0.1 99.7
0.2 98.2
0.3 96.3
0.4 95.5
0.5 95.1


==> data/06_mc_dalmr_r.txt <==
0.1 85.8
0.2 85.5
0.3 85.6
0.4 85.4
0.5 85.5


==> data/06_mc_lsr_f1.txt <==
0.1 92.8
0.2 88.7
0.3 85.6
0.4 81.7
0.5 78.8


==> data/06_mc_lsr_p.txt <==
0.1 99.9
0.2 99.3
0.3 99.4
0.4 98.1
0.5 95.5


==> data/06_mc_lsr_r.txt <==
0.1 86.7
0.2 80.2
0.3 75.3
0.4 70.1
0.5 67.2


==> data/07_ransac_2dpr_f1.txt <==
0.1 97.0
0.2 96.9
0.3 96.7
0.4 96.1
0.5 95.7


==> data/07_ransac_2dpr_p.txt <==
0.1 94.7
0.2 94.4
0.3 93.9
0.4 92.9
0.5 92.1


==> data/07_ransac_2dpr_r.txt <==
0.1 99.6
0.2 99.6
0.3 99.7
0.4 99.7
0.5 99.6


==> data/07_ransac_dalmr_f1.txt <==
0.1 97.6
0.2 97.4
0.3 97.6
0.4 97.1
0.5 96.8


==> data/07_ransac_dalmr_p.txt <==
0.1 95.5
0.2 95.3
0.3 95.6
0.4 94.6
0.5 94.0


==> data/07_ransac_dalmr_r.txt <==
0.1 99.7
0.2 99.7
0.3 99.6
0.4 99.6
0.5 99.7


==> data/07_ransac_lsr_f1.txt <==
0.1 98.2
0.2 98.3
0.3 96.0
0.4 93.9
0.5 91.6


==> data/07_ransac_lsr_p.txt <==
0.1 96.6
0.2 96.8
0.3 92.5
0.4 88.8
0.5 84.7


==> data/07_ransac_lsr_r.txt <==
0.1 99.9
0.2 99.9
0.3 99.9
0.4 99.8
0.5 99.7


==> data/08_dcsac_2dpr_f1.txt <==
0.1 99.6
0.2 99.5
0.3 99.2
0.4 98.8
0.5 98.3


==> data/08_dcsac_2dpr_p.txt <==
0.1 99.6
0.2 99.4
0.3 98.8
0.4 98.0
0.5 97.1


==> data/08_dcsac_2dpr_r.txt <==
0.1 99.7
0.2 99.7
0.3 99.7
0.4 99.7
0.5 99.7


==> data/08_dcsac_dalmr_f1.txt <==
0.1 99.9
0.2 99.8
0.3 99.6
0.4 99.3
0.5 99.0


==> data/08_dcsac_dalmr_p.txt <==
0.1 99.9
0.2 99.8
0.3 99.5
0.4 98.8
0.5 98.1


==> data/08_dcsac_dalmr_r.txt <==
0.1 99.8
0.2 99.7
0.3 99.7
0.4 99.7
0.5 99.7


==> data/08_dcsac_lsr_f1.txt <==
0.1 99.9
0.2 99.7
0.3 99.4
0.4 99.0
0.5 98.1


==> data/08_dcsac_lsr_p.txt <==
0.1 99.9
0.2 99.7
0.3 99.1
0.4 98.2
0.5 96.6


==> data/08_dcsac_lsr_r.txt <==
0.1 99.9
0.2 99.9
0.3 99.9
0.4 99.9
0.5 99.8

